HMRL: Hyper-Meta Learning for Sparse Reward Reinforcement Learning Problem

In spite of the success of existing meta reinforcement learning methods, they still have difficulty in learning a meta policy effectively for RL problems with sparse reward. In this respect, we develop a novel meta reinforcement learning framework called Hyper-Meta RL(HMRL), for sparse reward RL problems. It is consisted with three modules including the cross-environment meta state embedding module which constructs a common meta state space to adapt to different environments; the meta state based environment-specific meta reward shaping which effectively extends the original sparse reward trajectory by cross-environmental knowledge complementarity and as a consequence the meta policy achieves better generalization and efficiency with the shaped meta reward. Experiments with sparse-reward environments show the superiority of HMRL on both transferability and policy learning efficiency.

==> figure/traj_fixwd_2d.csv <==
x,y
1.,6.
1.,6.2
1.,6.4
1.,6.6
1.2,6.6
1.2,6.8
1.2,7.
1.4,7.
1.6,7.
1.8,7.
2.,7.
2.,7.2
2.,7.4
2.,7.6
2.,7.8
2.,8.
2.2,8.
2.2,8.2
1.,6.
1.2,6.
1.2,6.2
1.2,6.4
1.2,6.6
1.4,6.6
1.6,6.6
1.6,6.8
1.6,7.
1.8,7.
1.8,7.2
1.8,7.4
1.8,7.6
1.8,7.8
2.,7.8
2.2,7.8
2.2,8.
2.2,8.2
1.,6.
1.,6.2
1.,6.4
1.,6.6
1.2,6.6
1.2,6.8
1.2,7.
1.4,7.
1.6,7.
1.6,7.2
1.8,7.2
1.8,7.4
1.8,7.6
1.8,7.8
2.,7.8
2.,8.
2.,8.2
2.2,8.2
1.,6.
1.,6.2
1.,6.4
1.2,6.4
1.2,6.6
1.2,6.8
1.4,6.8
1.6,6.8
1.6,7.
1.6,7.2
1.6,7.4
1.6,7.6
1.6,7.8
1.8,7.8
2.,7.8
2.,8.
2.2,8.
2.4,8.
1.,6.
1.2,6.
1.2,6.2
1.2,6.4
1.2,6.6
1.2,6.8
1.4,6.8
1.4,7.
1.6,7.
1.8,7.
2.,7.
2.,7.2
2.,7.4
2.,7.6
2.,7.8
2.,8.
2.,8.2
2.,8.4
1.,6.
1.2,6.
1.4,6.
1.6,6.
1.6,6.2
1.6,6.4
1.6,6.6
1.8,6.6
1.8,6.8
2.,6.8
2.,7.
2.,7.2
2.,7.4
2.2,7.4
2.2,7.6
2.2,7.8
2.2,8.
2.4,8.
1.,6.
1.2,6.
1.2,6.2
1.4,6.2
1.4,6.4
1.4,6.6
1.4,6.8
1.4,7.
1.4,7.2
1.6,7.2
1.8,7.2
2.,7.2
2.,7.4
2.2,7.4
2.4,7.4
2.6,7.4
2.6,7.6
2.6,7.8
2.6,8.
1.,6.
1.,6.2
1.2,6.2
1.2,6.4
1.2,6.6
1.2,6.8
1.2,7.
1.4,7.
1.6,7.
1.8,7.
1.8,7.2
2.,7.2
2.2,7.2
2.4,7.2
2.4,7.4
2.6,7.4
2.8,7.4
2.8,7.6
2.8,7.8
3.,7.8
3.2,7.8
3.2,8.
1.,6.
1.2,6.
1.4,6.
1.4,6.2
1.4,6.4
1.4,6.6
1.4,6.8
1.4,7.
1.4,7.2
1.6,7.2
1.6,7.4
1.6,7.6
1.8,7.6
2.,7.6
2.2,7.6
2.2,7.8
2.2,8.
2.2,8.2
1.,6.
1.,6.2
1.2,6.2
1.2,6.4
1.2,6.6
1.2,6.8
1.2,7.
1.2,7.2
1.4,7.2
1.6,7.2
1.8,7.2
1.8,7.4
1.8,7.6
2.,7.6
2.,7.8
2.,8.
2.,8.2
2.2,8.2
1.,6.
1.,6.2
1.,6.4
1.,6.6
1.,6.8
1.2,6.8
1.2,7.
1.4,7.
1.6,7.
1.6,7.2
1.6,7.4
1.6,7.6
1.8,7.6
1.8,7.8
1.8,8.
2.,8.
2.,8.2
2.2,8.2
1.,6.
1.,6.2
1.,6.4
1.2,6.4
1.2,6.6
1.2,6.8
1.4,6.8
1.4,7.
1.4,7.2
1.6,7.2
1.8,7.2
2.,7.2
2.,7.4
2.2,7.4
2.2,7.6
2.2,7.8
2.2,8.
2.2,8.2
1.,6.
1.,6.2
1.,6.4
1.2,6.4
1.4,6.4
1.4,6.6
1.4,6.8
1.4,7.
1.4,7.2
1.6,7.2
1.8,7.2
1.8,7.4
2.,7.4
2.,7.6
2.,7.8
2.2,7.8
2.2,8.
2.2,8.2
1.,6.
1.,6.2
1.2,6.2
1.2,6.4
1.4,6.4
1.4,6.6
1.6,6.6
1.6,6.8
1.8,6.8
1.8,7.
1.8,7.2
1.8,7.4
1.8,7.6
1.8,7.8
1.8,8.
2.,8.
2.2,8.
2.4,8.
1.,6.
1.2,6.
1.4,6.
1.4,6.2
1.4,6.4
1.4,6.6
1.4,6.8
1.4,7.
1.4,7.2
1.6,7.2
1.8,7.2
1.8,7.4
2.,7.4
2.2,7.4
2.4,7.4
2.4,7.6
2.6,7.6
2.6,7.8
2.8,7.8
2.8,8.
1.,6.
1.2,6.
1.2,6.2
1.2,6.4
1.4,6.4
1.4,6.6
1.4,6.8
1.4,7.
1.6,7.
1.6,7.2
1.8,7.2
1.8,7.4
1.8,7.6
1.8,7.8
2.,7.8
2.,8.
2.2,8.
2.4,8.
1.,6.
1.,6.2
1.,6.4
1.2,6.4
1.2,6.6
1.2,6.8
1.2,7.
1.4,7.
1.6,7.
1.8,7.
2.,7.
2.,7.2
2.2,7.2
2.2,7.4
2.4,7.4
2.4,7.6
2.4,7.8
2.4,8.
1.,6.
1.2,6.
1.4,6.
1.4,6.2
1.4,6.4
1.4,6.6
1.4,6.8
1.4,7.
1.6,7.
1.6,7.2
1.6,7.4
1.6,7.6
1.8,7.6
1.8,7.8
1.8,8.
1.8,8.2
1.8,8.4
2.,8.4
1.,6.
1.,6.2
1.2,6.2
1.2,6.4
1.2,6.6
1.4,6.6
1.6,6.6
1.6,6.8
1.6,7.
1.6,7.2
1.6,7.4
1.8,7.4
1.8,7.6
2.,7.6
2.,7.8
2.,8.
2.2,8.
2.4,8.
1.,6.
1.,6.2
1.2,6.2
1.2,6.4
1.4,6.4
1.4,6.6
1.4,6.8
1.6,6.8
1.8,6.8
1.8,7.
1.8,7.2
1.8,7.4
1.8,7.6
1.8,7.8
1.8,8.
1.8,8.2
2.,8.2
2.2,8.2
1.,6.
1.,6.2
1.,6.4
1.,6.6
1.,6.8
1.,7.
1.,7.2
1.,7.4
1.2,7.4
1.4,7.4
1.6,7.4
1.8,7.4
2.,7.4
2.,7.6
2.,7.8
2.,8.
2.,8.2
2.,8.4
1.,6.
1.2,6.
1.4,6.
1.4,6.2
1.6,6.2
1.6,6.4
1.6,6.6
1.6,6.8
1.6,7.
1.6,7.2
1.6,7.4
1.6,7.6
1.6,7.8
1.8,7.8
1.8,8.
1.8,8.2
1.8,8.4
1.8,8.6
2.,8.6
1.,6.
1.,6.2
1.,6.4
1.,6.6
1.,6.8
1.,7.
1.,7.2
1.2,7.2
1.2,7.4
1.4,7.4
1.6,7.4
1.8,7.4
2.,7.4
2.,7.6
2.2,7.6
2.2,7.8
2.2,8.
2.4,8.
1.,6.
1.2,6.
1.4,6.
1.4,6.2
1.4,6.4
1.4,6.6
1.4,6.8
1.4,7.
1.4,7.2
1.4,7.4
1.6,7.4
1.6,7.6
1.6,7.8
1.8,7.8
1.8,8.
1.8,8.2
2.,8.2
2.2,8.2
1.,6.
1.2,6.
1.2,6.2
1.2,6.4
1.2,6.6
1.2,6.8
1.4,6.8
1.4,7.
1.6,7.
1.6,7.2
1.6,7.4
1.8,7.4
2.,7.4
2.,7.6
2.,7.8
2.,8.
2.2,8.
2.4,8.
1.,6.
1.,6.2
1.2,6.2
1.2,6.4
1.2,6.6
1.2,6.8
1.2,7.
1.4,7.
1.6,7.
1.8,7.
1.8,7.2
1.8,7.4
1.8,7.6
1.8,7.8
2.,7.8
2.2,7.8
2.2,8.
2.4,8.
1.,6.
1.,6.2
1.,6.4
1.2,6.4
1.4,6.4
1.6,6.4
1.6,6.6
1.6,6.8
1.6,7.
1.6,7.2
1.6,7.4
1.8,7.4
1.8,7.6
1.8,7.8
1.8,8.
1.8,8.2
2.,8.2
2.2,8.2
1.,6.
1.,6.2
1.,6.4
1.2,6.4
1.4,6.4
1.4,6.6
1.4,6.8
1.4,7.
1.4,7.2
1.6,7.2
1.8,7.2
1.8,7.4
2.,7.4
2.,7.6
2.,7.8
2.,8.
2.,8.2
2.,8.4
1.,6.
1.,6.2
1.2,6.2
1.2,6.4
1.2,6.6
1.4,6.6
1.4,6.8
1.4,7.
1.6,7.
1.6,7.2
1.6,7.4
1.6,7.6
1.8,7.6
1.8,7.8
1.8,8.
1.8,8.2
1.8,8.4
2.,8.4
1.,6.
1.,6.2
1.,6.4
1.,6.6
1.,6.8
1.2,6.8
1.2,7.
1.4,7.
1.6,7.
1.8,7.
2.,7.
2.,7.2
2.,7.4
2.,7.6
2.,7.8
2.,8.
2.2,8.
2.2,8.2
1.,6.
1.,6.2
1.,6.4
1.,6.6
1.,6.8
1.,7.
1.,7.2
1.,7.4
1.2,7.4
1.4,7.4
1.6,7.4
1.8,7.4
1.8,7.6
1.8,7.8
1.8,8.
1.8,8.2
1.8,8.4
1.8,8.6
1.8,8.8
2.,8.8
1.,6.
1.,6.2
1.2,6.2
1.2,6.4
1.2,6.6
1.2,6.8
1.2,7.
1.2,7.2
1.2,7.4
1.4,7.4
1.6,7.4
1.8,7.4
1.8,7.6
2.,7.6
2.,7.8
2.,8.
2.2,8.
2.2,8.2

